Toward Initial Conditions of Conserved Charges

At top collider energies where baryon stopping is negligible, the initial state of heavy ion collisions is overall charge neutral and predominantly composed of gluons. Nevertheless, there can also be significant local fluctuations of the baryon number, strangeness, and electric charge densities about zero, perturbatively corresponding to the production of quark/antiquark pairs. These previously ignored local charge fluctuations can permit the study of charge diffusion in the quark-gluon plasma (QGP), even at top collider energies. In this paper we present a new model denoted \code{iccing} (Initial Conserved Charges in Nuclear Geometry) which can reconstruct the initial conditions of conserved charges in the QGP by sampling a ($g \rightarrow q\bar{q}$) splitting probability over the initial energy density. We find that the new charge distributions generally differ from the bulk energy density; in particular, the strangeness distribution is significantly more eccentric than standard bulk observables and appears to be associated with the geometry of hot spots in the initial state. The new information provided by these conserved charges opens the door to studying a wealth of new charge- and flavor-dependent correlations in the initial state and ultimately the charge transport parameters of the QGP.

==> Note_concerning_dependencies.txt <==
We received the following message concerning dependencies from a student:

To wit, bibtex does not work, you need to use “biber" as a bibliography engine. Instructions on how to change the engine from bibtex to biber on multiple LaTeX IDE can be found here https://tex.stackexchange.com/questions/154751/biblatex-with-biber-configuring-my-editor-to-avoid-undefined-citations
